Valid Conformal Prediction for Dynamic GNNs

Dynamic graphs provide a flexible data abstraction for modelling many sorts of real-world systems, such as transport, trade, and social networks. Graph neural networks (GNNs) are powerful tools allowing for different kinds of prediction and inference on these systems, but getting a handle on uncertainty, especially in dynamic settings, is a challenging problem. In this work we propose to use a dynamic graph representation known in the tensor literature as the unfolding, to achieve valid prediction sets via conformal prediction. This representation, a simple graph, can be input to any standard GNN and does not require any modification to existing GNN architectures or conformal prediction routines. One of our key contributions is a careful mathematical consideration of the different inference scenarios which can arise in a dynamic graph modelling context. For a range of practically relevant cases, we obtain valid prediction sets with almost no assumptions, even dispensing with exchangeability. In a more challenging scenario, which we call the semi-inductive regime, we achieve valid prediction under stronger assumptions, akin to stationarity. We provide real data examples demonstrating validity, showing improved accuracy over baselines, and sign-posting different failure modes which can occur when those assumptions are violated.

==> AC_dismissal_message.txt <==
Dear area chair, 

This review does not provide a meaningful assessment of our work. 

The review is short (the shortest) and does not suggest any level of engagement with the work: for example, they do not talk about conformal prediction or prediction sets or really give us any confidence that they know what ``the algorithm'' is doing. 

The reason for the low score appears to be that this particular matrix representation has been used before in the literature (we referenced the work), even though it is for a completely different purpose. As we argued in the rebuttal, this is obviously nonsense. 

Unless they are able to show more awareness of the content of our work during the reviewer discussion phase, we would like to ask for this review to be dismissed.









Dear area chair, 

This reviewer has given us a low score with no reasonable justification.

From their short review, it is not clear whether they have read the paper. It seems strange, for example, that they never talk about prediction sets or conformal inference.

Unless they are able to show more understanding during the reviewer discussion phase, we would like to ask for this review to be dismissed as nonsense.



Dear area chair,

After a low-effort initial response and further low-effort reply from reviewer wToC, we believe that they should be dismissed from the review process. We outline our reasons for this in full below.

wToC's initial review was the shortest of the 5 reviewers and reads as if they have only skimmed our paper. As clear evidence for this claim, the reviewer failed to mention "conformal prediction", i.e. the focus of our work, in either of their responses. One could realise that this is our focus by simply reading the title of our paper. 

We can appreciate that as our work combines mathematics across different literatures, including graph embedding, GNNs and conformal prediction, some misunderstandings from reviewers are likely to occur. Therefore, we promptly explained our contributions and novelty to reviewer wToC with careful consideration. We believe our explanations were clear as wToC replies "I deeply appreciate your reply, which helps me better understand the paper". However, the reviewer then evades further communication by providing no reasonable reason for keeping their score the same. In fact, the reviewer responds to our comment using only 21 words. 

This review is in stark contrast to e.g. reviewer bSGQ, who provided an in-depth review of almost 800 words. While bSGQ also had some misunderstandings, they communicated which parts of our work they misunderstood, allowing us to increase the quality of our paper through updates based on this review. However, such updates are not possible based on wToC's review.

We therefore claim that wToC's review is rushed, low-effort, unhelpful, and risks blocking our work from acceptance for no reason beyond reviewer laziness. 

We thank the area chair for their time and consideration. 



==> todo_for_ICLR_submission.txt <==


* General
- [X] Re-format the paper for ICLR
- [ ] Does ICLR require any specifics? (e.g. data ethics questions?)
- [X] ICLR style file
- [X] Bottom of the introduction add in a section of what we're trying to do and what we're not trying to do.


* Already done - make sure they've been added
- [X] Temporal transductive experiments
- [X] More data splits for the School experiment
- [X] New motivational figure
- [X] Corrected worst-case time-conditional coverage table

* To do: Experiments
- [X] Other non-conformity scores: THR, RAPS, DAPS
- [-] Full version of the flight network?

* To do: Writing
- [X] Update abstract
- [ ] Updated time coverage results
    + [ ] Also we have the i.i.d. SBM which does achieve valid time-conditional coverage due to the constructed lack of data drift. This is not achieved by the Block methods in the semi-inductive case (and over-covers in the temp. trans. case).
- [ ] Swap the transductive results with the temporal transductive results.
- [ ] Data split section in the appendix

----------------------------------------------------------------

* Not realistic in a few days
- Cyber dataset

